Three-dimensional sizes and shapes of pion emission in heavy-ion collisions

In the era of precision measurements in high-energy heavy-ion physics, there is an increasing expectation towards phenomenological and theoretical studies to provide a better description of data. In recent years, multiple experiments have confirmed through two-pion Bose-Einstein correlation measurements that the shape of the two-pion pair source can be well described by Levy-stable distributions. However, direct comparisons of new phenomenological results with the data are still needed to understand the underlying phenomena and learn more about the nature of pion emission. In this paper, we present a three-dimensional analysis of the two-pion source in Monte-Carlo simulations of Au+Au collisions at 200 GeV per nucleon collision energy, and discuss a detailed comparison with the most recent centrality-dependent measurements from the PHENIX Collaboration.

==> all_plot_data.csv <==
plot_type,centrality,source,x,y,y_err_low,y_err_high
alpha,0-10,EPOS3,0.243885,1.54463,0.00682588,0.00798798
alpha,0-10,EPOS3,0.284141,1.56599,0.00926686,0.0116439
alpha,0-10,EPOS3,0.328612,1.58885,0.0115083,0.0116192
alpha,0-10,EPOS3,0.376802,1.60974,0.0113986,0.0128383
alpha,0-10,EPOS3,0.423651,1.62802,0.011436,0.0113617
alpha,0-10,EPOS3,0.471147,1.64379,0.0121279,0.0110537
alpha,0-10,EPOS3,0.519114,1.65813,0.0161013,0.0121465
alpha,0-10,EPOS3,0.567433,1.66959,0.0248908,0.0116554
alpha,0-10,EPOS3,0.616019,1.67646,0.0363469,0.0115901
alpha,0-10,EPOS3,0.664816,1.68073,0.052059,0.0132223
alpha,0-10,EPOS3,0.713779,1.67959,0.0719242,0.0176751
R_out,0-10,EPOS3,0.243885,8.22579,0.0662029,0.0169454
R_out,0-10,EPOS3,0.284141,7.8646,0.123038,0.0423486
R_out,0-10,EPOS3,0.328612,7.37163,0.131805,0.124849
R_out,0-10,EPOS3,0.376802,6.91139,0.115755,0.119601
R_out,0-10,EPOS3,0.423651,6.50683,0.0969765,0.104817
R_out,0-10,EPOS3,0.471147,6.15502,0.0866906,0.0911401
R_out,0-10,EPOS3,0.519114,5.85009,0.0778097,0.0770759
R_out,0-10,EPOS3,0.567433,5.57908,0.0666905,0.0666472
R_out,0-10,EPOS3,0.616019,5.34439,0.0614953,0.0553591
R_out,0-10,EPOS3,0.664816,5.13237,0.0522001,0.0480028
R_out,0-10,EPOS3,0.713779,4.94522,0.0381165,0.0415564
R_side,0-10,EPOS3,0.243885,6.81521,0.114184,0.120971
R_side,0-10,EPOS3,0.284141,6.41159,0.12323,0.112804
R_side,0-10,EPOS3,0.328612,6.05896,0.135422,0.117617
R_side,0-10,EPOS3,0.376802,5.74958,0.147802,0.128583
R_side,0-10,EPOS3,0.423651,5.47975,0.147626,0.134994
R_side,0-10,EPOS3,0.471147,5.2429,0.154088,0.139779
R_side,0-10,EPOS3,0.519114,5.03349,0.157591,0.140862
R_side,0-10,EPOS3,0.567433,4.84552,0.160724,0.143773
R_side,0-10,EPOS3,0.616019,4.67257,0.160632,0.147981
R_side,0-10,EPOS3,0.664816,4.51982,0.160946,0.146336
R_side,0-10,EPOS3,0.713779,4.38091,0.152974,0.143747
R_long,0-10,EPOS3,0.243885,10.4986,0.344677,0.265537
R_long,0-10,EPOS3,0.284141,9.36338,0.387617,0.314348
R_long,0-10,EPOS3,0.328612,8.37936,0.382181,0.336447
R_long,0-10,EPOS3,0.376802,7.57285,0.358814,0.329071
R_long,0-10,EPOS3,0.423651,6.91731,0.342469,0.311638
R_long,0-10,EPOS3,0.471147,6.3688,0.322462,0.296708
R_long,0-10,EPOS3,0.519114,5.91269,0.304274,0.279741
R_long,0-10,EPOS3,0.567433,5.5148,0.299023,0.268723
R_long,0-10,EPOS3,0.616019,5.16881,0.279882,0.261651
R_long,0-10,EPOS3,0.664816,4.86889,0.282957,0.248135
R_long,0-10,EPOS3,0.713779,4.59988,0.267222,0.241559
R_avg,0-10,EPOS3,0.243885,8.64737,0.167121,0.125394
R_avg,0-10,EPOS3,0.284141,7.97148,0.223135,0.167422
R_avg,0-10,EPOS3,0.328612,7.33179,0.226056,0.203331
R_avg,0-10,EPOS3,0.376802,6.78658,0.213049,0.200074
R_avg,0-10,EPOS3,0.423651,6.33024,0.198662,0.189135
R_avg,0-10,EPOS3,0.471147,5.94233,0.188275,0.179341
R_avg,0-10,EPOS3,0.519114,5.61307,0.178654,0.167886
R_avg,0-10,EPOS3,0.567433,5.32348,0.17261,0.160562
R_avg,0-10,EPOS3,0.616019,5.06991,0.163451,0.154854
R_avg,0-10,EPOS3,0.664816,4.84686,0.16049,0.146683
R_avg,0-10,EPOS3,0.713779,4.64781,0.147105,0.140966
alpha,10-20,EPOS3,0.243885,1.50493,0.00604501,0.00772739
alpha,10-20,EPOS3,0.284141,1.52464,0.00823862,0.0111068
alpha,10-20,EPOS3,0.328612,1.55252,0.0110056,0.0111575
alpha,10-20,EPOS3,0.376802,1.57392,0.0105683,0.0124591
alpha,10-20,EPOS3,0.423651,1.5926,0.0100881,0.0107777
alpha,10-20,EPOS3,0.471147,1.60891,0.00958113,0.0105232
alpha,10-20,EPOS3,0.519114,1.62211,0.00992116,0.010455
alpha,10-20,EPOS3,0.567433,1.63479,0.0100453,0.0139913
alpha,10-20,EPOS3,0.616019,1.64336,0.00982222,0.00957639
alpha,10-20,EPOS3,0.664816,1.64905,0.0114045,0.0137627
alpha,10-20,EPOS3,0.713779,1.64669,0.0108762,0.01666
R_out,10-20,EPOS3,0.243885,7.41901,0.0467273,0.023786
R_out,10-20,EPOS3,0.284141,7.06313,0.102873,0.0352035
R_out,10-20,EPOS3,0.328612,6.59171,0.11069,0.113019
R_out,10-20,EPOS3,0.376802,6.15988,0.0969182,0.105913
R_out,10-20,EPOS3,0.423651,5.77981,0.0802391,0.0924777
R_out,10-20,EPOS3,0.471147,5.44208,0.0616669,0.0818864
R_out,10-20,EPOS3,0.519114,5.15016,0.0615171,0.0691719
R_out,10-20,EPOS3,0.567433,4.89965,0.0495612,0.0567145
R_out,10-20,EPOS3,0.616019,4.67049,0.0375118,0.0515879
R_out,10-20,EPOS3,0.664816,4.46882,0.0312938,0.0444903
R_out,10-20,EPOS3,0.713779,4.29378,0.0367045,0.038208
R_side,10-20,EPOS3,0.243885,6.16851,0.0859095,0.0983859
R_side,10-20,EPOS3,0.284141,5.81495,0.0978226,0.0916535
R_side,10-20,EPOS3,0.328612,5.4976,0.11378,0.100697
R_side,10-20,EPOS3,0.376802,5.22342,0.120642,0.107891
R_side,10-20,EPOS3,0.423651,4.97929,0.128464,0.116774
R_side,10-20,EPOS3,0.471147,4.76702,0.133992,0.120978
R_side,10-20,EPOS3,0.519114,4.57956,0.135404,0.122709
R_side,10-20,EPOS3,0.567433,4.40496,0.130492,0.127481
R_side,10-20,EPOS3,0.616019,4.2547,0.13271,0.124554
R_side,10-20,EPOS3,0.664816,4.11212,0.135327,0.130537
R_side,10-20,EPOS3,0.713779,3.98717,0.138254,0.131168
R_long,10-20,EPOS3,0.243885,9.39181,0.272997,0.226324
R_long,10-20,EPOS3,0.284141,8.37044,0.335528,0.271676
R_long,10-20,EPOS3,0.328612,7.48812,0.327742,0.292675
R_long,10-20,EPOS3,0.376802,6.76824,0.31314,0.285967
R_long,10-20,EPOS3,0.423651,6.1834,0.294456,0.274888
R_long,10-20,EPOS3,0.471147,5.69426,0.280436,0.260825
R_long,10-20,EPOS3,0.519114,5.27918,0.26849,0.24997
R_long,10-20,EPOS3,0.567433,4.92763,0.252452,0.238826
R_long,10-20,EPOS3,0.616019,4.62604,0.252771,0.228246
R_long,10-20,EPOS3,0.664816,4.35942,0.23112,0.218823
R_long,10-20,EPOS3,0.713779,4.124,0.225317,0.211628
R_avg,10-20,EPOS3,0.243885,7.77385,0.124611,0.103212
R_avg,10-20,EPOS3,0.284141,7.15928,0.189985,0.142209
R_avg,10-20,EPOS3,0.328612,6.57638,0.193075,0.177715
R_avg,10-20,EPOS3,0.376802,6.08378,0.183117,0.173369
R_avg,10-20,EPOS3,0.423651,5.66963,0.171596,0.166285
R_avg,10-20,EPOS3,0.471147,5.31556,0.160844,0.157982
R_avg,10-20,EPOS3,0.519114,5.01219,0.156185,0.1496
R_avg,10-20,EPOS3,0.567433,4.75015,0.144276,0.142336
R_avg,10-20,EPOS3,0.616019,4.52092,0.140318,0.135599
R_avg,10-20,EPOS3,0.664816,4.31603,0.131169,0.13151
R_avg,10-20,EPOS3,0.713779,4.13688,0.131785,0.126804
alpha,20-30,EPOS3,0.243885,1.46362,0.00453479,0.00688754
alpha,20-30,EPOS3,0.284141,1.48816,0.00717086,0.010032
alpha,20-30,EPOS3,0.328612,1.51355,0.0100003,0.0104681
alpha,20-30,EPOS3,0.376802,1.53599,0.00953518,0.00940414
alpha,20-30,EPOS3,0.423651,1.55592,0.00939174,0.00892717
alpha,20-30,EPOS3,0.471147,1.5737,0.00970375,0.0094394
alpha,20-30,EPOS3,0.519114,1.58885,0.00925474,0.0104498
alpha,20-30,EPOS3,0.567433,1.60102,0.00985483,0.010933
alpha,20-30,EPOS3,0.616019,1.61097,0.0106965,0.0140592
alpha,20-30,EPOS3,0.664816,1.6162,0.0133139,0.0203503
alpha,20-30,EPOS3,0.713779,1.61727,0.0154036,0.0305093
R_out,20-30,EPOS3,0.243885,6.77625,0.0455515,0.0293558
R_out,20-30,EPOS3,0.284141,6.43482,0.0830969,0.0296467
R_out,20-30,EPOS3,0.328612,6.0014,0.0904854,0.0959413
R_out,20-30,EPOS3,0.376802,5.59181,0.0825379,0.0938902
R_out,20-30,EPOS3,0.423651,5.23229,0.0651315,0.0835422
R_out,20-30,EPOS3,0.471147,4.91534,0.0614959,0.0723441
R_out,20-30,EPOS3,0.519114,4.63874,0.0572445,0.0599119
R_out,20-30,EPOS3,0.567433,4.39093,0.0414522,0.0557673
R_out,20-30,EPOS3,0.616019,4.17979,0.0314039,0.0469913
R_out,20-30,EPOS3,0.664816,3.98826,0.0361053,0.0415673
R_out,20-30,EPOS3,0.713779,3.82915,0.0227347,0.0318673
R_side,20-30,EPOS3,0.243885,5.61606,0.0688013,0.0817472
R_side,20-30,EPOS3,0.284141,5.29543,0.0789662,0.0782398
R_side,20-30,EPOS3,0.328612,5.01493,0.0964382,0.0865769
R_side,20-30,EPOS3,0.376802,4.76634,0.103386,0.095465
R_side,20-30,EPOS3,0.423651,4.55436,0.103636,0.0983754
R_side,20-30,EPOS3,0.471147,4.35745,0.113202,0.104764
R_side,20-30,EPOS3,0.519114,4.18983,0.122151,0.10613
R_side,20-30,EPOS3,0.567433,4.03634,0.125162,0.107109
R_side,20-30,EPOS3,0.616019,3.89735,0.121836,0.11221
R_side,20-30,EPOS3,0.664816,3.78345,0.125391,0.111672
R_side,20-30,EPOS3,0.713779,3.66506,0.127325,0.111148
R_long,20-30,EPOS3,0.243885,8.47967,0.237866,0.197706
R_long,20-30,EPOS3,0.284141,7.55246,0.295568,0.238076
R_long,20-30,EPOS3,0.328612,6.75581,0.287491,0.258858
R_long,20-30,EPOS3,0.376802,6.10564,0.279183,0.251817
R_long,20-30,EPOS3,0.423651,5.57885,0.26142,0.241712
R_long,20-30,EPOS3,0.471147,5.13493,0.248964,0.230252
R_long,20-30,EPOS3,0.519114,4.76953,0.241112,0.218287
R_long,20-30,EPOS3,0.567433,4.44728,0.218403,0.210649
R_long,20-30,EPOS3,0.616019,4.17189,0.222385,0.206077
R_long,20-30,EPOS3,0.664816,3.9359,0.22036,0.19441
R_long,20-30,EPOS3,0.713779,3.72019,0.202655,0.187968
R_avg,20-30,EPOS3,0.243885,7.05602,0.103782,0.0871836
R_avg,20-30,EPOS3,0.284141,6.49328,0.162368,0.12315
R_avg,20-30,EPOS3,0.328612,5.96678,0.165879,0.154908
R_avg,20-30,EPOS3,0.376802,5.51559,0.160512,0.152791
R_avg,20-30,EPOS3,0.423651,5.13948,0.147045,0.145535
R_avg,20-30,EPOS3,0.471147,4.81371,0.143347,0.138759
R_avg,20-30,EPOS3,0.519114,4.53949,0.141222,0.13023
R_avg,20-30,EPOS3,0.567433,4.29537,0.128349,0.126025
R_avg,20-30,EPOS3,0.616019,4.08512,0.124773,0.12267
R_avg,20-30,EPOS3,0.664816,3.9035,0.126551,0.116308
R_avg,20-30,EPOS3,0.713779,3.73876,0.116334,0.110455
alpha,30-40,EPOS3,0.243885,1.42314,0.00419566,0.00616071
alpha,30-40,EPOS3,0.284141,1.44886,0.00638107,0.00869496
alpha,30-40,EPOS3,0.328612,1.47484,0.00902304,0.0088132
alpha,30-40,EPOS3,0.376802,1.49991,0.00969588,0.00889985
alpha,30-40,EPOS3,0.423651,1.52052,0.0101473,0.00991516
alpha,30-40,EPOS3,0.471147,1.53868,0.0082959,0.00902323
alpha,30-40,EPOS3,0.519114,1.55478,0.00995029,0.0108556
alpha,30-40,EPOS3,0.567433,1.56602,0.0103199,0.0109808
alpha,30-40,EPOS3,0.616019,1.5758,0.0121949,0.0133543
alpha,30-40,EPOS3,0.664816,1.57171,0.0126975,0.0221528
alpha,30-40,EPOS3,0.713779,1.56908,0.0170721,0.0316016
R_out,30-40,EPOS3,0.243885,6.21157,0.0492256,0.032084
R_out,30-40,EPOS3,0.284141,5.89171,0.0719629,0.018967
R_out,30-40,EPOS3,0.328612,5.47779,0.0821025,0.0837062
R_out,30-40,EPOS3,0.376802,5.10255,0.07448,0.0814737
R_out,30-40,EPOS3,0.423651,4.76873,0.0658102,0.0727129
R_out,30-40,EPOS3,0.471147,4.47003,0.0551828,0.0651151
R_out,30-40,EPOS3,0.519114,4.21744,0.0500352,0.0561513
R_out,30-40,EPOS3,0.567433,3.9893,0.0460231,0.0469482
R_out,30-40,EPOS3,0.616019,3.7921,0.0339971,0.0415977
R_out,30-40,EPOS3,0.664816,3.62085,0.0423149,0.0313308
R_out,30-40,EPOS3,0.713779,3.45969,0.0140988,0.0258554
R_side,30-40,EPOS3,0.243885,5.06088,0.0555167,0.0679395
R_side,30-40,EPOS3,0.284141,4.78482,0.0650805,0.0636107
R_side,30-40,EPOS3,0.328612,4.53899,0.0716226,0.0684745
R_side,30-40,EPOS3,0.376802,4.3218,0.0793061,0.0756426
R_side,30-40,EPOS3,0.423651,4.13229,0.0923373,0.0832034
R_side,30-40,EPOS3,0.471147,3.95836,0.102637,0.0928017
R_side,30-40,EPOS3,0.519114,3.81513,0.108438,0.091633
R_side,30-40,EPOS3,0.567433,3.68164,0.100373,0.0932569
R_side,30-40,EPOS3,0.616019,3.56723,0.0953052,0.0938491
R_side,30-40,EPOS3,0.664816,3.45197,0.0924281,0.100484
R_side,30-40,EPOS3,0.713779,3.35408,0.119825,0.0933293
R_long,30-40,EPOS3,0.243885,7.63757,0.193373,0.170128
R_long,30-40,EPOS3,0.284141,6.80334,0.250833,0.204083
R_long,30-40,EPOS3,0.328612,6.07471,0.260232,0.227074
R_long,30-40,EPOS3,0.376802,5.48306,0.242531,0.2216
R_long,30-40,EPOS3,0.423651,5.00756,0.224271,0.21067
R_long,30-40,EPOS3,0.471147,4.61067,0.223626,0.200515
R_long,30-40,EPOS3,0.519114,4.27817,0.201231,0.195921
R_long,30-40,EPOS3,0.567433,3.9859,0.205394,0.18729
R_long,30-40,EPOS3,0.616019,3.74798,0.188796,0.184486
R_long,30-40,EPOS3,0.664816,3.52399,0.180364,0.178068
R_long,30-40,EPOS3,0.713779,3.33125,0.167301,0.167776
R_avg,30-40,EPOS3,0.243885,6.39084,0.0810895,0.0706283
R_avg,30-40,EPOS3,0.284141,5.88479,0.137122,0.101839
R_avg,30-40,EPOS3,0.328612,5.40095,0.145435,0.133407
R_avg,30-40,EPOS3,0.376802,4.9926,0.136945,0.131387
R_avg,30-40,EPOS3,0.423651,4.65089,0.130239,0.125765
R_avg,30-40,EPOS3,0.471147,4.35538,0.128687,0.121804
R_avg,30-40,EPOS3,0.519114,4.10872,0.120317,0.11628
R_avg,30-40,EPOS3,0.567433,3.88829,0.117456,0.110258
R_avg,30-40,EPOS3,0.616019,3.70371,0.105723,0.107412
R_avg,30-40,EPOS3,0.664816,3.53295,0.104577,0.103497
R_avg,30-40,EPOS3,0.713779,3.38213,0.0989147,0.0958037
alpha,40-50,EPOS3,0.243885,1.37359,0.0124798,0.00396775
alpha,40-50,EPOS3,0.284141,1.40273,0.00792417,0.00809985
alpha,40-50,EPOS3,0.328612,1.42902,0.00787114,0.012811
alpha,40-50,EPOS3,0.376802,1.45723,0.00954418,0.00962149
alpha,40-50,EPOS3,0.423651,1.48222,0.0110022,0.00530299
alpha,40-50,EPOS3,0.471147,1.50438,0.0104172,0.0118044
alpha,40-50,EPOS3,0.519114,1.51876,0.00756404,0.00619058
alpha,40-50,EPOS3,0.567433,1.5382,0.0114903,0.00913268
alpha,40-50,EPOS3,0.616019,1.54419,0.00806087,0.00860974
alpha,40-50,EPOS3,0.664816,1.55043,0.0111599,0.0105452
alpha,40-50,EPOS3,0.713779,1.54921,0.0139622,0.0155459
R_out,40-50,EPOS3,0.243885,5.69531,0.0518471,0.0362592
R_out,40-50,EPOS3,0.284141,5.40074,0.0585393,0.00744047
R_out,40-50,EPOS3,0.328612,5.02383,0.0633598,0.0693825
R_out,40-50,EPOS3,0.376802,4.66613,0.0737652,0.0727667
R_out,40-50,EPOS3,0.423651,4.35859,0.0435633,0.0677894
R_out,40-50,EPOS3,0.471147,4.08893,0.0535993,0.0535856
R_out,40-50,EPOS3,0.519114,3.85367,0.0507928,0.0535493
R_out,40-50,EPOS3,0.567433,3.6371,0.0364541,0.0460597
R_out,40-50,EPOS3,0.616019,3.45578,0.0185574,0.0390906
R_out,40-50,EPOS3,0.664816,3.29945,0.00976447,0.0278453
R_out,40-50,EPOS3,0.713779,3.15745,0.0122324,0.0253683
R_side,40-50,EPOS3,0.243885,4.56813,0.0379778,0.044552
R_side,40-50,EPOS3,0.284141,4.32211,0.0633481,0.048293
R_side,40-50,EPOS3,0.328612,4.09589,0.0608769,0.0552973
R_side,40-50,EPOS3,0.376802,3.90584,0.0761297,0.0645515
R_side,40-50,EPOS3,0.423651,3.74104,0.0846559,0.0711727
R_side,40-50,EPOS3,0.471147,3.59198,0.0767457,0.075553
R_side,40-50,EPOS3,0.519114,3.46392,0.0829183,0.0775788
R_side,40-50,EPOS3,0.567433,3.34712,0.0686871,0.0804274
R_side,40-50,EPOS3,0.616019,3.24417,0.0870482,0.0825699
R_side,40-50,EPOS3,0.664816,3.15224,0.108804,0.0797416
R_side,40-50,EPOS3,0.713779,3.06526,0.0824133,0.0837245
R_long,40-50,EPOS3,0.243885,6.8914,0.174097,0.136802
R_long,40-50,EPOS3,0.284141,6.12962,0.229221,0.17081
R_long,40-50,EPOS3,0.328612,5.46412,0.225252,0.193112
R_long,40-50,EPOS3,0.376802,4.9164,0.210503,0.192387
R_long,40-50,EPOS3,0.423651,4.48118,0.206062,0.188381
R_long,40-50,EPOS3,0.471147,4.12654,0.186473,0.179195
R_long,40-50,EPOS3,0.519114,3.82354,0.181466,0.177812
R_long,40-50,EPOS3,0.567433,3.57392,0.176383,0.162391
R_long,40-50,EPOS3,0.616019,3.34233,0.163383,0.164123
R_long,40-50,EPOS3,0.664816,3.16639,0.171117,0.142643
R_long,40-50,EPOS3,0.713779,2.98854,0.14433,0.140764
R_avg,40-50,EPOS3,0.243885,5.79643,0.0676389,0.0507492
R_avg,40-50,EPOS3,0.284141,5.33607,0.12321,0.0804376
R_avg,40-50,EPOS3,0.328612,4.89462,0.122281,0.111769
R_avg,40-50,EPOS3,0.376802,4.51661,0.123572,0.11411
R_avg,40-50,EPOS3,0.423651,4.20609,0.112832,0.112039
R_avg,40-50,EPOS3,0.471147,3.94335,0.106097,0.10465
R_avg,40-50,EPOS3,0.519114,3.71793,0.105216,0.104288
R_avg,40-50,EPOS3,0.567433,3.52158,0.09343,0.0969701
R_avg,40-50,EPOS3,0.616019,3.34855,0.0883487,0.0954985
R_avg,40-50,EPOS3,0.664816,3.20671,0.0914226,0.0832771
R_avg,40-50,EPOS3,0.713779,3.0712,0.0731843,0.0828774
alpha,50-60,EPOS3,0.243885,1.31855,0.00289167,0.00681344
alpha,50-60,EPOS3,0.284141,1.34774,0.00539643,0.00653012
alpha,50-60,EPOS3,0.328612,1.37948,0.0081104,0.00334766
alpha,50-60,EPOS3,0.376802,1.41035,0.00846302,0.00640348
alpha,50-60,EPOS3,0.423651,1.43816,0.0102735,0.0112532
alpha,50-60,EPOS3,0.471147,1.45645,0.00844869,0.0162598
alpha,50-60,EPOS3,0.519114,1.4816,0.0109166,0.0157943
alpha,50-60,EPOS3,0.567433,1.49343,0.00989777,0.00905299
alpha,50-60,EPOS3,0.616019,1.50569,0.0142167,0.00620289
alpha,50-60,EPOS3,0.664816,1.51373,0.0208279,0.00555238
alpha,50-60,EPOS3,0.713779,1.52384,0.0372197,0.0107
R_out,50-60,EPOS3,0.243885,5.18637,0.0520288,0.0368116
R_out,50-60,EPOS3,0.284141,4.90828,0.0169931,0.011117
R_out,50-60,EPOS3,0.328612,4.56638,0.0709282,0.0570903
R_out,50-60,EPOS3,0.376802,4.25387,0.0467312,0.0529481
R_out,50-60,EPOS3,0.423651,3.96138,0.0587351,0.0554494
R_out,50-60,EPOS3,0.471147,3.70933,0.0416738,0.0438767
R_out,50-60,EPOS3,0.519114,3.5097,0.0161415,0.041027
R_out,50-60,EPOS3,0.567433,3.30352,0.0399985,0.0410527
R_out,50-60,EPOS3,0.616019,3.17351,0.0383311,0.0279888
R_out,50-60,EPOS3,0.664816,3.02485,0.0347858,0.0150216
R_out,50-60,EPOS3,0.713779,2.8598,0.0258739,0.0402746
R_side,50-60,EPOS3,0.243885,4.07224,0.0306115,0.0372342
R_side,50-60,EPOS3,0.284141,3.84619,0.0247773,0.0373137
R_side,50-60,EPOS3,0.328612,3.64989,0.0642008,0.0458675
R_side,50-60,EPOS3,0.376802,3.48798,0.0632086,0.0451669
R_side,50-60,EPOS3,0.423651,3.35084,0.0629331,0.0525949
R_side,50-60,EPOS3,0.471147,3.22157,0.0625369,0.0579744
R_side,50-60,EPOS3,0.519114,3.10274,0.0714899,0.0700649
R_side,50-60,EPOS3,0.567433,2.99913,0.0908755,0.064044
R_side,50-60,EPOS3,0.616019,2.91969,0.0743296,0.0694674
R_side,50-60,EPOS3,0.664816,2.84947,0.0967496,0.0632152
R_side,50-60,EPOS3,0.713779,2.77211,0.0914114,0.0812938
R_long,50-60,EPOS3,0.243885,6.13935,0.150456,0.111422
R_long,50-60,EPOS3,0.284141,5.44223,0.170445,0.145682
R_long,50-60,EPOS3,0.328612,4.83292,0.199173,0.172912
R_long,50-60,EPOS3,0.376802,4.36143,0.175994,0.157436
R_long,50-60,EPOS3,0.423651,3.95732,0.173727,0.159936
R_long,50-60,EPOS3,0.471147,3.62027,0.164789,0.155688
R_long,50-60,EPOS3,0.519114,3.36034,0.159423,0.156004
R_long,50-60,EPOS3,0.567433,3.13902,0.151279,0.128508
R_long,50-60,EPOS3,0.616019,2.93345,0.164117,0.141941
R_long,50-60,EPOS3,0.664816,2.77469,0.133663,0.134175
R_long,50-60,EPOS3,0.713779,2.6172,0.20148,0.132544
R_avg,50-60,EPOS3,0.243885,5.20171,0.0555375,0.0374864
R_avg,50-60,EPOS3,0.284141,4.7785,0.0759916,0.0651417
R_avg,50-60,EPOS3,0.328612,4.37914,0.116028,0.0968569
R_avg,50-60,EPOS3,0.376802,4.05313,0.0975341,0.0882309
R_avg,50-60,EPOS3,0.423651,3.76745,0.100148,0.0916589
R_avg,50-60,EPOS3,0.471147,3.52345,0.0900862,0.0869149
R_avg,50-60,EPOS3,0.519114,3.32851,0.0812879,0.0887083
R_avg,50-60,EPOS3,0.567433,3.14968,0.0931326,0.0779289
R_avg,50-60,EPOS3,0.616019,3.01114,0.0907387,0.078535
R_avg,50-60,EPOS3,0.664816,2.88491,0.0864857,0.0657984
R_avg,50-60,EPOS3,0.713779,2.75153,0.103176,0.0839408
alpha0_vs_Npart,N/A,EPOS3,45.5,1.44036,0.0105068,0.00500691
alpha0_vs_Npart,N/A,EPOS3,74.4,1.48617,0.00872976,0.00840725
alpha0_vs_Npart,N/A,EPOS3,114.2,1.52217,0.00931311,0.010491
alpha0_vs_Npart,N/A,EPOS3,166.6,1.56045,0.00928863,0.0111976
alpha0_vs_Npart,N/A,EPOS3,234.6,1.59566,0.00949076,0.0111182
alpha0_vs_Npart,N/A,EPOS3,325.2,1.63138,0.0210381,0.0115883
lambda_rhotest,0-10,EPOS3_rho1mm,0.243885,0.82323,0.00458013,0.00402942
lambda_rhotest,0-10,EPOS3_rho1mm,0.284141,0.841392,0.0018908,0.0029053
lambda_rhotest,0-10,EPOS3_rho1mm,0.328612,0.857935,0.00100502,0.000894198
lambda_rhotest,0-10,EPOS3_rho1mm,0.376802,0.871533,0.000731673,0.000601885
lambda_rhotest,0-10,EPOS3_rho1mm,0.423651,0.882671,0.000434697,0.000587854
lambda_rhotest,0-10,EPOS3_rho1mm,0.471147,0.891956,0.000638613,0.000860352
lambda_rhotest,0-10,EPOS3_rho1mm,0.519114,0.899983,0.000383065,0.00166919
lambda_rhotest,0-10,EPOS3_rho1mm,0.567433,0.907098,0.000591875,0.00304482
lambda_rhotest,0-10,EPOS3_rho1mm,0.616019,0.91359,0.000906725,0.00473177
lambda_rhotest,0-10,EPOS3_rho1mm,0.664816,0.919622,0.000986096,0.00708749
lambda_rhotest,0-10,EPOS3_rho1mm,0.713779,0.925261,0.00213898,0.010453
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.243885,0.89531,0.00850379,0.00428119
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.284141,0.915063,0.00759015,0.00308052
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.328612,0.933055,0.00758074,0.00104204
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.376802,0.947844,0.00758506,0.00087609
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.423651,0.959956,0.00741296,0.000930231
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.471147,0.970055,0.00697683,0.000962109
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.519114,0.978785,0.00610524,0.00112827
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.567433,0.986522,0.00466156,0.000921559
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.616019,0.993583,0.00287343,0.000565722
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.664816,1.00014,0.000380959,0.000652236
lambda_norm_rhotest,0-10,EPOS3_rho1mm,0.713779,1.00628,0.000929218,0.00320562
lambda_rhotest,10-20,EPOS3_rho1mm,0.243885,0.824019,0.00470984,0.00382928
lambda_rhotest,10-20,EPOS3_rho1mm,0.284141,0.841999,0.00175674,0.00279901
lambda_rhotest,10-20,EPOS3_rho1mm,0.328612,0.858542,0.000902968,0.00101603
lambda_rhotest,10-20,EPOS3_rho1mm,0.376802,0.872439,0.00107018,0.000441429
lambda_rhotest,10-20,EPOS3_rho1mm,0.423651,0.8838,0.000668229,0.00037999
lambda_rhotest,10-20,EPOS3_rho1mm,0.471147,0.89318,0.000367115,0.000326734
lambda_rhotest,10-20,EPOS3_rho1mm,0.519114,0.90144,0.000651449,0.000300423
lambda_rhotest,10-20,EPOS3_rho1mm,0.567433,0.908149,0.000753109,0.000174267
lambda_rhotest,10-20,EPOS3_rho1mm,0.616019,0.914669,0.000772402,0.000371006
lambda_rhotest,10-20,EPOS3_rho1mm,0.664816,0.920686,0.00115141,0.000683086
lambda_rhotest,10-20,EPOS3_rho1mm,0.713779,0.926558,0.00191232,0.00110617
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.243885,0.895052,0.00509578,0.00414205
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.284141,0.914582,0.00187793,0.00304899
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.328612,0.932552,0.00100169,0.00127195
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.376802,0.947646,0.00122913,0.000912442
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.423651,0.959987,0.0009131,0.000988654
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.471147,0.970176,0.00073882,0.00102879
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.519114,0.979147,0.000908737,0.00107057
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.567433,0.986434,0.000854287,0.000875421
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.616019,0.993517,0.000641769,0.000708445
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.664816,1.00005,0.000189143,9.43449e-05
lambda_norm_rhotest,10-20,EPOS3_rho1mm,0.713779,1.00643,0.000765748,0.000753538
lambda_rhotest,20-30,EPOS3_rho1mm,0.243885,0.825581,0.00488019,0.0040418
lambda_rhotest,20-30,EPOS3_rho1mm,0.284141,0.843579,0.00197905,0.00277857
lambda_rhotest,20-30,EPOS3_rho1mm,0.328612,0.860376,0.00139396,0.000924135
lambda_rhotest,20-30,EPOS3_rho1mm,0.376802,0.874164,0.00060097,0.000454267
lambda_rhotest,20-30,EPOS3_rho1mm,0.423651,0.885696,0.000376762,0.000190176
lambda_rhotest,20-30,EPOS3_rho1mm,0.471147,0.895131,0.00136501,0.000325686
lambda_rhotest,20-30,EPOS3_rho1mm,0.519114,0.902795,0.000559237,0.000698016
lambda_rhotest,20-30,EPOS3_rho1mm,0.567433,0.910225,0.00157659,0.000555752
lambda_rhotest,20-30,EPOS3_rho1mm,0.616019,0.916613,0.00190317,0.000763981
lambda_rhotest,20-30,EPOS3_rho1mm,0.664816,0.922573,0.00273212,0.00146097
lambda_rhotest,20-30,EPOS3_rho1mm,0.713779,0.928351,0.00430703,0.00185032
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.243885,0.894927,0.00512492,0.00459998
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.284141,0.914436,0.00216146,0.00353123
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.328612,0.932644,0.00174497,0.0025404
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.376802,0.94759,0.00131674,0.00252786
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.423651,0.960091,0.00127893,0.00260925
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.471147,0.970319,0.00170523,0.00262563
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.519114,0.978626,0.00119623,0.00251275
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.567433,0.986681,0.00141058,0.00210214
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.616019,0.993605,0.00118623,0.0014395
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.664816,1.00007,0.000130018,0.000860209
lambda_norm_rhotest,20-30,EPOS3_rho1mm,0.713779,1.00633,0.00155316,0.000568505
lambda_rhotest,30-40,EPOS3_rho1mm,0.243885,0.828145,0.00439174,0.00381759
lambda_rhotest,30-40,EPOS3_rho1mm,0.284141,0.846625,0.00259831,0.00282812
lambda_rhotest,30-40,EPOS3_rho1mm,0.328612,0.863294,0.000827683,0.000813799
lambda_rhotest,30-40,EPOS3_rho1mm,0.376802,0.876979,0.000886219,0.000571345
lambda_rhotest,30-40,EPOS3_rho1mm,0.423651,0.888096,0.00096712,0.00066074
lambda_rhotest,30-40,EPOS3_rho1mm,0.471147,0.897599,0.000325794,0.000945177
lambda_rhotest,30-40,EPOS3_rho1mm,0.519114,0.905033,0.000475749,0.000855733
lambda_rhotest,30-40,EPOS3_rho1mm,0.567433,0.913673,0.00160641,0.000352996
lambda_rhotest,30-40,EPOS3_rho1mm,0.616019,0.919776,0.00177823,0.00188119
lambda_rhotest,30-40,EPOS3_rho1mm,0.664816,0.927231,0.00352879,0.0014565
lambda_rhotest,30-40,EPOS3_rho1mm,0.713779,0.933708,0.00525237,0.00247128
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.243885,0.893451,0.00448682,0.00453792
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.284141,0.913389,0.00269706,0.00375511
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.328612,0.931373,0.00172142,0.00274687
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.376802,0.946137,0.00154296,0.00290537
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.423651,0.95813,0.00165112,0.00294763
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.471147,0.968383,0.00152564,0.00361976
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.519114,0.976403,0.00136285,0.0033061
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.567433,0.985725,0.00161502,0.00221199
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.616019,0.992309,0.000619882,0.00273436
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.664816,1.00035,0.000757034,6.19705e-05
lambda_norm_rhotest,30-40,EPOS3_rho1mm,0.713779,1.00734,0.00221288,0.00085329
lambda_rhotest,40-50,EPOS3_rho1mm,0.243885,0.830261,0.00556837,0.00476437
lambda_rhotest,40-50,EPOS3_rho1mm,0.284141,0.848944,0.00101835,0.0024892
lambda_rhotest,40-50,EPOS3_rho1mm,0.328612,0.866023,0.000516212,0.0010791
lambda_rhotest,40-50,EPOS3_rho1mm,0.376802,0.880466,0.000335409,0.000265739
lambda_rhotest,40-50,EPOS3_rho1mm,0.423651,0.890865,0.00141906,0.00109874
lambda_rhotest,40-50,EPOS3_rho1mm,0.471147,0.900373,0.00135943,0.000607319
lambda_rhotest,40-50,EPOS3_rho1mm,0.519114,0.909339,0.00123634,0.000271933
lambda_rhotest,40-50,EPOS3_rho1mm,0.567433,0.914738,0.00109157,0.000382348
lambda_rhotest,40-50,EPOS3_rho1mm,0.616019,0.922396,0.000978634,0.00102331
lambda_rhotest,40-50,EPOS3_rho1mm,0.664816,0.927932,0.00201241,0.00149092
lambda_rhotest,40-50,EPOS3_rho1mm,0.713779,0.93362,0.00236209,0.00217055
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.243885,0.894695,0.00503866,0.00677095
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.284141,0.914828,0.00223713,0.00315794
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.328612,0.933231,0.00168169,0.00165987
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.376802,0.948796,0.00193558,0.0019112
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.423651,0.960002,0.00261138,0.00248821
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.471147,0.970248,0.00253314,0.00196153
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.519114,0.97991,0.00198029,0.00152409
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.567433,0.985728,0.0013774,0.00134546
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.616019,0.993979,0.000844681,0.00105612
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.664816,0.999945,0.000424517,8.0806e-05
lambda_norm_rhotest,40-50,EPOS3_rho1mm,0.713779,1.00608,0.00072102,0.0008393
lambda_rhotest,50-60,EPOS3_rho1mm,0.243885,0.833777,0.00661141,0.00432592
lambda_rhotest,50-60,EPOS3_rho1mm,0.284141,0.852476,0.000900041,0.00313497
lambda_rhotest,50-60,EPOS3_rho1mm,0.328612,0.871493,0.00038728,0.00225012
lambda_rhotest,50-60,EPOS3_rho1mm,0.376802,0.884287,0.00102571,0.00236669
lambda_rhotest,50-60,EPOS3_rho1mm,0.423651,0.894307,0.000560635,0.000568568
lambda_rhotest,50-60,EPOS3_rho1mm,0.471147,0.904525,0.000335474,0.00061359
lambda_rhotest,50-60,EPOS3_rho1mm,0.519114,0.911889,0.000775018,0.00194735
lambda_rhotest,50-60,EPOS3_rho1mm,0.567433,0.918909,0.00179111,0.00153891
lambda_rhotest,50-60,EPOS3_rho1mm,0.616019,0.925271,0.000851896,0.00509132
lambda_rhotest,50-60,EPOS3_rho1mm,0.664816,0.929425,0.00123241,0.00632846
lambda_rhotest,50-60,EPOS3_rho1mm,0.713779,0.936335,0.00251959,0.0074062
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.243885,0.896203,0.010395,0.00456783
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.284141,0.916302,0.00585714,0.00332216
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.328612,0.936744,0.00379055,0.00110318
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.376802,0.950496,0.00432335,0.00120438
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.423651,0.961266,0.0053196,0.000917656
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.471147,0.972249,0.00554416,0.00101129
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.519114,0.980164,0.00445462,0.00112742
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.567433,0.987709,0.00565926,0.000881854
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.616019,0.994548,0.00215065,0.00199424
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.664816,0.999012,0.000755983,0.0023826
lambda_norm_rhotest,50-60,EPOS3_rho1mm,0.713779,1.00644,0.00427302,0.00256677
lambda_rhotest,0-10,EPOS3_rho5mm,0.243885,0.752588,0.00418711,0.00368366
lambda_rhotest,0-10,EPOS3_rho5mm,0.284141,0.771432,0.00173358,0.00266373
lambda_rhotest,0-10,EPOS3_rho5mm,0.328612,0.788537,0.000923723,0.000821867
lambda_rhotest,0-10,EPOS3_rho5mm,0.376802,0.802518,0.000673733,0.000554222
lambda_rhotest,0-10,EPOS3_rho5mm,0.423651,0.814071,0.000400913,0.000542167
lambda_rhotest,0-10,EPOS3_rho5mm,0.471147,0.823944,0.000589919,0.000794749
lambda_rhotest,0-10,EPOS3_rho5mm,0.519114,0.832565,0.000354369,0.00154415
lambda_rhotest,0-10,EPOS3_rho5mm,0.567433,0.840204,0.000548227,0.00282028
lambda_rhotest,0-10,EPOS3_rho5mm,0.616019,0.847511,0.000841143,0.00438952
lambda_rhotest,0-10,EPOS3_rho5mm,0.664816,0.854269,0.000916019,0.00658381
lambda_rhotest,0-10,EPOS3_rho5mm,0.713779,0.860702,0.00198974,0.00972365
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.243885,0.881085,0.00836868,0.00421317
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.284141,0.903147,0.00749131,0.00304041
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.328612,0.923172,0.00750046,0.001031
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.376802,0.93954,0.00751861,0.000868415
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.423651,0.953066,0.00735975,0.000923554
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.471147,0.964625,0.00693778,0.000956724
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.519114,0.974717,0.00607987,0.00112358
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.567433,0.98366,0.00464804,0.000918886
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.616019,0.992215,0.00286948,0.000564943
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.664816,1.00013,0.000380954,0.000652226
lambda_norm_rhotest,0-10,EPOS3_rho5mm,0.713779,1.00766,0.000930496,0.00321003
lambda_rhotest,10-20,EPOS3_rho5mm,0.243885,0.75243,0.00430065,0.0034966
lambda_rhotest,10-20,EPOS3_rho5mm,0.284141,0.77111,0.00160884,0.00256335
lambda_rhotest,10-20,EPOS3_rho5mm,0.328612,0.788225,0.000829012,0.000932812
lambda_rhotest,10-20,EPOS3_rho5mm,0.376802,0.802679,0.000984612,0.000406133
lambda_rhotest,10-20,EPOS3_rho5mm,0.423651,0.8145,0.000615832,0.000350194
lambda_rhotest,10-20,EPOS3_rho5mm,0.471147,0.824526,0.000338896,0.000301619
lambda_rhotest,10-20,EPOS3_rho5mm,0.519114,0.833379,0.000602263,0.000277741
lambda_rhotest,10-20,EPOS3_rho5mm,0.567433,0.841062,0.000697476,0.000161394
lambda_rhotest,10-20,EPOS3_rho5mm,0.616019,0.848106,0.000716192,0.000344007
lambda_rhotest,10-20,EPOS3_rho5mm,0.664816,0.85546,0.00106984,0.000634693
lambda_rhotest,10-20,EPOS3_rho5mm,0.713779,0.862046,0.00177917,0.00102915
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.243885,0.879825,0.00500909,0.00407158
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.284141,0.901667,0.00185141,0.00300593
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.328612,0.921681,0.000990011,0.00125712
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.376802,0.938582,0.00121738,0.000903715
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.423651,0.952404,0.000905887,0.000980844
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.471147,0.964128,0.000734214,0.00102237
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.519114,0.97448,0.000904405,0.00106546
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.567433,0.983464,0.000851715,0.000872785
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.616019,0.9917,0.000640596,0.000707149
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.664816,1.0003,0.000189189,9.43681e-05
lambda_norm_rhotest,10-20,EPOS3_rho5mm,0.713779,1.008,0.000766943,0.000754714
lambda_rhotest,20-30,EPOS3_rho5mm,0.243885,0.753069,0.00445156,0.00368681
lambda_rhotest,20-30,EPOS3_rho5mm,0.284141,0.771947,0.001811,0.00254263
lambda_rhotest,20-30,EPOS3_rho5mm,0.328612,0.789396,0.00127896,0.000847895
lambda_rhotest,20-30,EPOS3_rho5mm,0.376802,0.803908,0.000552671,0.000417758
lambda_rhotest,20-30,EPOS3_rho5mm,0.423651,0.816161,0.000347183,0.000175245
lambda_rhotest,20-30,EPOS3_rho5mm,0.471147,0.826165,0.00125984,0.000300594
lambda_rhotest,20-30,EPOS3_rho5mm,0.519114,0.834674,0.000517039,0.000645347
lambda_rhotest,20-30,EPOS3_rho5mm,0.567433,0.842961,0.00146008,0.000514683
lambda_rhotest,20-30,EPOS3_rho5mm,0.616019,0.850067,0.001765,0.000708516
lambda_rhotest,20-30,EPOS3_rho5mm,0.664816,0.85708,0.00253817,0.00135726
lambda_rhotest,20-30,EPOS3_rho5mm,0.713779,0.863786,0.00400749,0.00172163
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.243885,0.87875,0.00503228,0.00451683
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.284141,0.900779,0.00212917,0.00347849
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.328612,0.92114,0.00172345,0.00250906
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.376802,0.938074,0.00130352,0.00250247
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.423651,0.952371,0.00126864,0.00258827
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.471147,0.964045,0.00169421,0.00260865
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.519114,0.973974,0.00119055,0.0025008
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.567433,0.983644,0.00140624,0.00209567
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.616019,0.991936,0.00118424,0.00143708
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.664816,1.00012,0.000130025,0.000860256
lambda_norm_rhotest,20-30,EPOS3_rho5mm,0.713779,1.00794,0.00155566,0.000569418
lambda_rhotest,30-40,EPOS3_rho5mm,0.243885,0.754929,0.00400347,0.00348008
lambda_rhotest,30-40,EPOS3_rho5mm,0.284141,0.774246,0.00237618,0.00258634
lambda_rhotest,30-40,EPOS3_rho5mm,0.328612,0.79169,0.000759032,0.0007463
lambda_rhotest,30-40,EPOS3_rho5mm,0.376802,0.806227,0.000814721,0.00052525
lambda_rhotest,30-40,EPOS3_rho5mm,0.423651,0.818125,0.000890922,0.000608682
lambda_rhotest,30-40,EPOS3_rho5mm,0.471147,0.828567,0.000300738,0.000872486
lambda_rhotest,30-40,EPOS3_rho5mm,0.519114,0.837326,0.000440157,0.000791714
lambda_rhotest,30-40,EPOS3_rho5mm,0.567433,0.846871,0.00148896,0.000327187
lambda_rhotest,30-40,EPOS3_rho5mm,0.616019,0.853944,0.00165095,0.00174655
lambda_rhotest,30-40,EPOS3_rho5mm,0.664816,0.86188,0.00328008,0.00135384
lambda_rhotest,30-40,EPOS3_rho5mm,0.713779,0.869976,0.00489386,0.0023026
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.243885,0.875856,0.00439846,0.00444855
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.284141,0.898266,0.00265241,0.00369293
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.328612,0.918505,0.00169764,0.00270892
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.376802,0.93537,0.0015254,0.00287231
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.423651,0.949174,0.00163569,0.00292007
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.471147,0.961288,0.00151446,0.00359325
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.519114,0.971451,0.00135593,0.00328933
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.567433,0.982525,0.00160978,0.00220481
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.616019,0.990731,0.000618896,0.00273001
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.664816,0.999938,0.00075672,6.19448e-05
lambda_norm_rhotest,30-40,EPOS3_rho5mm,0.713779,1.00933,0.00221726,0.000854977
lambda_rhotest,40-50,EPOS3_rho5mm,0.243885,0.756547,0.00507399,0.00434137
lambda_rhotest,40-50,EPOS3_rho5mm,0.284141,0.776018,0.000930873,0.00227537
lambda_rhotest,40-50,EPOS3_rho5mm,0.328612,0.794076,0.000473326,0.00098945
lambda_rhotest,40-50,EPOS3_rho5mm,0.376802,0.809585,0.000308407,0.000244346
lambda_rhotest,40-50,EPOS3_rho5mm,0.423651,0.821035,0.00130783,0.00101261
lambda_rhotest,40-50,EPOS3_rho5mm,0.471147,0.831173,0.00125495,0.000560642
lambda_rhotest,40-50,EPOS3_rho5mm,0.519114,0.841521,0.00114413,0.000251652
lambda_rhotest,40-50,EPOS3_rho5mm,0.567433,0.848485,0.00101251,0.000354655
lambda_rhotest,40-50,EPOS3_rho5mm,0.616019,0.856425,0.000908642,0.00095012
lambda_rhotest,40-50,EPOS3_rho5mm,0.664816,0.862891,0.00187136,0.00138642
lambda_rhotest,40-50,EPOS3_rho5mm,0.713779,0.869982,0.00220108,0.0020226
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.243885,0.876547,0.00493646,0.00663361
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.284141,0.899106,0.00219869,0.00310367
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.328612,0.920028,0.0016579,0.00163638
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.376802,0.937997,0.00191355,0.00188944
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.423651,0.951263,0.0025876,0.00246556
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.471147,0.963009,0.00251424,0.0019469
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.519114,0.974999,0.00197036,0.00151645
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.567433,0.983067,0.00137368,0.00134182
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.616019,0.992267,0.000843226,0.0010543
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.664816,0.999758,0.000424438,8.07909e-05
lambda_norm_rhotest,40-50,EPOS3_rho5mm,0.713779,1.00797,0.000722382,0.000840885
lambda_rhotest,50-60,EPOS3_rho5mm,0.243885,0.759396,0.00602161,0.00394
lambda_rhotest,50-60,EPOS3_rho5mm,0.284141,0.77945,0.000822941,0.00286642
lambda_rhotest,50-60,EPOS3_rho5mm,0.328612,0.799475,0.000355276,0.00206417
lambda_rhotest,50-60,EPOS3_rho5mm,0.376802,0.81367,0.000943802,0.00217769
lambda_rhotest,50-60,EPOS3_rho5mm,0.423651,0.824969,0.000517167,0.000524486
lambda_rhotest,50-60,EPOS3_rho5mm,0.471147,0.835942,0.000310038,0.000567066
lambda_rhotest,50-60,EPOS3_rho5mm,0.519114,0.845064,0.000718223,0.00180464
lambda_rhotest,50-60,EPOS3_rho5mm,0.567433,0.853026,0.0016627,0.00142858
lambda_rhotest,50-60,EPOS3_rho5mm,0.616019,0.8606,0.000792353,0.00473547
lambda_rhotest,50-60,EPOS3_rho5mm,0.664816,0.865534,0.00114769,0.00589343
lambda_rhotest,50-60,EPOS3_rho5mm,0.713779,0.872232,0.00234709,0.00689916
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.243885,0.876777,0.0101697,0.00446882
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.284141,0.899931,0.00575249,0.0032628
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.328612,0.923051,0.00373514,0.00108706
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.376802,0.93944,0.00427306,0.00119037
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.423651,0.952486,0.00527101,0.000909274
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.471147,0.965155,0.00550371,0.00100391
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.519114,0.975687,0.00443427,0.00112227
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.567433,0.98488,0.00564305,0.000879327
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.616019,0.993625,0.00214865,0.00199238
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.664816,0.999321,0.000756217,0.00238334
lambda_norm_rhotest,50-60,EPOS3_rho5mm,0.713779,1.00705,0.00427563,0.00256834
lambda_rhotest,0-10,EPOS3_rho1cm,0.243885,0.70861,0.00394243,0.0034684
lambda_rhotest,0-10,EPOS3_rho1cm,0.284141,0.728264,0.00163657,0.00251467
lambda_rhotest,0-10,EPOS3_rho1cm,0.328612,0.746325,0.000874274,0.00077787
lambda_rhotest,0-10,EPOS3_rho1cm,0.376802,0.761263,0.000639099,0.000525732
lambda_rhotest,0-10,EPOS3_rho1cm,0.423651,0.773809,0.000381085,0.000515352
lambda_rhotest,0-10,EPOS3_rho1cm,0.471147,0.784783,0.00056188,0.000756975
lambda_rhotest,0-10,EPOS3_rho1cm,0.519114,0.794509,0.000338171,0.00147357
lambda_rhotest,0-10,EPOS3_rho1cm,0.567433,0.803269,0.000524127,0.0026963
lambda_rhotest,0-10,EPOS3_rho1cm,0.616019,0.811755,0.000805655,0.00420433
lambda_rhotest,0-10,EPOS3_rho1cm,0.664816,0.819562,0.000878803,0.00631633
lambda_rhotest,0-10,EPOS3_rho1cm,0.713779,0.827058,0.00191196,0.00934356
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.243885,0.86473,0.00821334,0.00413496
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.284141,0.888714,0.0073716,0.00299182
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.328612,0.910754,0.00739956,0.00101714
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.376802,0.928984,0.00743414,0.000858657
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.423651,0.944293,0.00729201,0.000915053
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.471147,0.957685,0.00688787,0.000949841
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.519114,0.969554,0.00604766,0.00111763
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.567433,0.980243,0.00463189,0.000915694
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.616019,0.9906,0.00286481,0.000564023
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.664816,1.00013,0.000380953,0.000652225
lambda_norm_rhotest,0-10,EPOS3_rho1cm,0.713779,1.00927,0.000931988,0.00321517
lambda_rhotest,10-20,EPOS3_rho1cm,0.243885,0.707982,0.00404661,0.00329005
lambda_rhotest,10-20,EPOS3_rho1cm,0.284141,0.727561,0.00151798,0.00241859
lambda_rhotest,10-20,EPOS3_rho1cm,0.328612,0.745638,0.000784222,0.000882413
lambda_rhotest,10-20,EPOS3_rho1cm,0.376802,0.761162,0.000933684,0.000385126
lambda_rhotest,10-20,EPOS3_rho1cm,0.423651,0.774014,0.000585221,0.000332787
lambda_rhotest,10-20,EPOS3_rho1cm,0.471147,0.785265,0.000322759,0.000287257
lambda_rhotest,10-20,EPOS3_rho1cm,0.519114,0.795205,0.000574676,0.000265018
lambda_rhotest,10-20,EPOS3_rho1cm,0.567433,0.804157,0.000666871,0.000154312
lambda_rhotest,10-20,EPOS3_rho1cm,0.616019,0.812302,0.000685957,0.000329484
lambda_rhotest,10-20,EPOS3_rho1cm,0.664816,0.820777,0.00102647,0.000608961
lambda_rhotest,10-20,EPOS3_rho1cm,0.713779,0.828222,0.00170936,0.000988772
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.243885,0.862936,0.00491294,0.00399343
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.284141,0.8868,0.00182088,0.00295637
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.328612,0.908834,0.000976212,0.0012396
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.376802,0.927755,0.00120334,0.00089329
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.423651,0.94342,0.000897343,0.000971592
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.471147,0.957134,0.000728888,0.00101496
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.519114,0.969249,0.000899551,0.00105974
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.567433,0.98016,0.000848854,0.000869853
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.616019,0.990088,0.000639555,0.000706
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.664816,1.00042,0.000189212,9.43794e-05
lambda_norm_rhotest,10-20,EPOS3_rho1cm,0.713779,1.00949,0.000768079,0.000755831
lambda_rhotest,20-30,EPOS3_rho1cm,0.243885,0.708121,0.00418586,0.00346675
lambda_rhotest,20-30,EPOS3_rho1cm,0.284141,0.727907,0.00170768,0.00239757
lambda_rhotest,20-30,EPOS3_rho1cm,0.328612,0.746291,0.00120912,0.000801596
lambda_rhotest,20-30,EPOS3_rho1cm,0.376802,0.761898,0.000523789,0.000395927
lambda_rhotest,20-30,EPOS3_rho1cm,0.423651,0.775361,0.000329827,0.000166485
lambda_rhotest,20-30,EPOS3_rho1cm,0.471147,0.786517,0.00119938,0.000286168
lambda_rhotest,20-30,EPOS3_rho1cm,0.519114,0.796283,0.000493258,0.000615665
lambda_rhotest,20-30,EPOS3_rho1cm,0.567433,0.80582,0.00139575,0.000492006
lambda_rhotest,20-30,EPOS3_rho1cm,0.616019,0.814028,0.00169017,0.000678478
lambda_rhotest,20-30,EPOS3_rho1cm,0.664816,0.822267,0.00243507,0.00130213
lambda_rhotest,20-30,EPOS3_rho1cm,0.713779,0.829951,0.00385051,0.0016542
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.243885,0.861375,0.00493278,0.00442752
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.284141,0.885443,0.00209293,0.00341927
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.328612,0.907806,0.0016985,0.00247274
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.376802,0.926791,0.00128784,0.00247237
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.423651,0.943168,0.00125638,0.00256326
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.471147,0.956737,0.00168136,0.00258888
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.519114,0.968618,0.001184,0.00248705
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.567433,0.980219,0.00140134,0.00208837
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.616019,0.990203,0.00118217,0.00143457
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.664816,1.00023,0.000130038,0.000860347
lambda_norm_rhotest,20-30,EPOS3_rho1cm,0.713779,1.00957,0.00155817,0.000570337
lambda_rhotest,30-40,EPOS3_rho1cm,0.243885,0.709628,0.00376324,0.00327125
lambda_rhotest,30-40,EPOS3_rho1cm,0.284141,0.729836,0.00223988,0.00243799
lambda_rhotest,30-40,EPOS3_rho1cm,0.328612,0.748574,0.000717695,0.000705656
lambda_rhotest,30-40,EPOS3_rho1cm,0.376802,0.764362,0.000772415,0.000497976
lambda_rhotest,30-40,EPOS3_rho1cm,0.423651,0.777404,0.000846579,0.000578386
lambda_rhotest,30-40,EPOS3_rho1cm,0.471147,0.789252,0.000286468,0.000831087
lambda_rhotest,30-40,EPOS3_rho1cm,0.519114,0.799415,0.000420229,0.000755868
lambda_rhotest,30-40,EPOS3_rho1cm,0.567433,0.810068,0.00142426,0.000312968
lambda_rhotest,30-40,EPOS3_rho1cm,0.616019,0.81816,0.00158177,0.00167336
lambda_rhotest,30-40,EPOS3_rho1cm,0.664816,0.827349,0.00314866,0.0012996
lambda_rhotest,30-40,EPOS3_rho1cm,0.713779,0.83669,0.00470661,0.0022145
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.243885,0.857661,0.00430709,0.00435614
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.284141,0.882084,0.00260462,0.0036264
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.328612,0.904731,0.00167218,0.00266829
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.376802,0.923812,0.00150656,0.00283682
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.423651,0.939575,0.00161915,0.00289054
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.471147,0.953895,0.00150282,0.00356561
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.519114,0.966178,0.00134857,0.00327148
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.567433,0.979054,0.00160409,0.00219702
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.616019,0.988833,0.00061771,0.00272478
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.664816,0.999939,0.000756721,6.19449e-05
lambda_norm_rhotest,30-40,EPOS3_rho1cm,0.713779,1.01123,0.00222143,0.000856584
lambda_rhotest,40-50,EPOS3_rho1cm,0.243885,0.710966,0.00476829,0.00407981
lambda_rhotest,40-50,EPOS3_rho1cm,0.284141,0.731633,0.000877632,0.00214523
lambda_rhotest,40-50,EPOS3_rho1cm,0.328612,0.750797,0.000447529,0.000935523
lambda_rhotest,40-50,EPOS3_rho1cm,0.376802,0.767646,0.000292431,0.000231688
lambda_rhotest,40-50,EPOS3_rho1cm,0.423651,0.780423,0.00124314,0.000962526
lambda_rhotest,40-50,EPOS3_rho1cm,0.471147,0.791927,0.00119569,0.00053417
lambda_rhotest,40-50,EPOS3_rho1cm,0.519114,0.803443,0.00109236,0.000240265
lambda_rhotest,40-50,EPOS3_rho1cm,0.567433,0.811617,0.000968514,0.000339245
lambda_rhotest,40-50,EPOS3_rho1cm,0.616019,0.820376,0.000870394,0.000910126
lambda_rhotest,40-50,EPOS3_rho1cm,0.664816,0.828185,0.00179609,0.00133065
lambda_rhotest,40-50,EPOS3_rho1cm,0.713779,0.836874,0.00211732,0.00194563
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.243885,0.858159,0.00483291,0.00649446
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.284141,0.883105,0.00215956,0.00304843
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.328612,0.906236,0.00163305,0.00161185
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.376802,0.926574,0.00189024,0.00186643
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.423651,0.941996,0.00256239,0.00244154
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.471147,0.955882,0.00249563,0.00193249
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.519114,0.969782,0.00195982,0.00150834
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.567433,0.979648,0.0013689,0.00133716
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.616019,0.99022,0.000841487,0.00105212
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.664816,0.999646,0.00042439,8.07818e-05
lambda_norm_rhotest,40-50,EPOS3_rho1cm,0.713779,1.01013,0.000723929,0.000842686
lambda_rhotest,50-60,EPOS3_rho1cm,0.243885,0.713872,0.00566063,0.00370381
lambda_rhotest,50-60,EPOS3_rho1cm,0.284141,0.734852,0.000775854,0.00270241
lambda_rhotest,50-60,EPOS3_rho1cm,0.328612,0.756466,0.000336164,0.00195313
lambda_rhotest,50-60,EPOS3_rho1cm,0.376802,0.772261,0.000895769,0.00206687
lambda_rhotest,50-60,EPOS3_rho1cm,0.423651,0.784581,0.000491849,0.000498809
lambda_rhotest,50-60,EPOS3_rho1cm,0.471147,0.797032,0.000295607,0.000540671
lambda_rhotest,50-60,EPOS3_rho1cm,0.519114,0.807129,0.000685982,0.00172363
lambda_rhotest,50-60,EPOS3_rho1cm,0.567433,0.81661,0.00159172,0.00136759
lambda_rhotest,50-60,EPOS3_rho1cm,0.616019,0.825849,0.000760357,0.00454425
lambda_rhotest,50-60,EPOS3_rho1cm,0.664816,0.831379,0.00110241,0.00566086
lambda_rhotest,50-60,EPOS3_rho1cm,0.713779,0.838742,0.00225697,0.00663426
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.243885,0.85803,0.00995224,0.00437327
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.284141,0.883246,0.00564584,0.00320231
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.328612,0.909225,0.00367919,0.00107077
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.376802,0.928209,0.00422197,0.00117614
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.423651,0.943018,0.00521862,0.000900236
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.471147,0.957983,0.00546281,0.000996448
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.519114,0.970118,0.00440897,0.00111586
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.567433,0.981514,0.00562376,0.000876322
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.616019,0.992618,0.00214648,0.00199037
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.664816,0.999266,0.000756175,0.00238321
lambda_norm_rhotest,50-60,EPOS3_rho1cm,0.713779,1.00812,0.00428014,0.00257105
lambda_rhotest,0-10,EPOS3_rho5cm,0.243885,0.619715,0.00344785,0.00303329
lambda_rhotest,0-10,EPOS3_rho5cm,0.284141,0.644308,0.0014479,0.00222478
lambda_rhotest,0-10,EPOS3_rho5cm,0.328612,0.667993,0.000782513,0.000696228
lambda_rhotest,0-10,EPOS3_rho5cm,0.376802,0.688639,0.000578129,0.000475577
lambda_rhotest,0-10,EPOS3_rho5cm,0.423651,0.706609,0.000347991,0.000470598
lambda_rhotest,0-10,EPOS3_rho5cm,0.471147,0.722781,0.000517489,0.00069717
lambda_rhotest,0-10,EPOS3_rho5cm,0.519114,0.737345,0.00031384,0.00136754
lambda_rhotest,0-10,EPOS3_rho5cm,0.567433,0.750294,0.000489561,0.00251848
lambda_rhotest,0-10,EPOS3_rho5cm,0.616019,0.762779,0.000757047,0.00395067
lambda_rhotest,0-10,EPOS3_rho5cm,0.664816,0.773872,0.000829811,0.0059642
lambda_rhotest,0-10,EPOS3_rho5cm,0.713779,0.784453,0.00181347,0.00886224
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.243885,0.800974,0.00760777,0.00383009
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.284141,0.832761,0.00690748,0.00280346
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.328612,0.863374,0.00701461,0.000964221
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.376802,0.890058,0.00712264,0.000822679
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.423651,0.913284,0.00705255,0.000885004
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.471147,0.934186,0.00671886,0.000926534
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.519114,0.953009,0.00594446,0.00109856
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.567433,0.969746,0.00458229,0.000905888
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.616019,0.985883,0.00285117,0.000561338
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.664816,1.00022,0.000380989,0.000652287
lambda_norm_rhotest,0-10,EPOS3_rho5cm,0.713779,1.0139,0.000936256,0.0032299
lambda_rhotest,10-20,EPOS3_rho5cm,0.243885,0.61831,0.00353407,0.00287333
lambda_rhotest,10-20,EPOS3_rho5cm,0.284141,0.64296,0.00134147,0.00213735
lambda_rhotest,10-20,EPOS3_rho5cm,0.328612,0.666777,0.00070128,0.000789087
lambda_rhotest,10-20,EPOS3_rho5cm,0.376802,0.688113,0.000844079,0.000348165
lambda_rhotest,10-20,EPOS3_rho5cm,0.423651,0.706499,0.000534174,0.000303759
lambda_rhotest,10-20,EPOS3_rho5cm,0.471147,0.7231,0.000297208,0.000264517
lambda_rhotest,10-20,EPOS3_rho5cm,0.519114,0.73775,0.000533154,0.00024587
lambda_rhotest,10-20,EPOS3_rho5cm,0.567433,0.751093,0.000622866,0.000144129
lambda_rhotest,10-20,EPOS3_rho5cm,0.616019,0.763134,0.000644436,0.00030954
lambda_rhotest,10-20,EPOS3_rho5cm,0.664816,0.774952,0.000969158,0.000574961
lambda_rhotest,10-20,EPOS3_rho5cm,0.713779,0.785196,0.00162056,0.000937405
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.243885,0.798409,0.00454557,0.00369481
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.284141,0.830239,0.00170475,0.00276781
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.328612,0.860994,0.000924825,0.00117435
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.376802,0.888545,0.00115248,0.000855536
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.423651,0.912286,0.000867729,0.000939528
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.471147,0.933722,0.000711059,0.00099013
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.519114,0.952639,0.000884135,0.00104158
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.567433,0.969869,0.000839941,0.00086072
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.616019,0.985417,0.000636537,0.000702669
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.664816,1.00068,0.000189261,9.44037e-05
lambda_norm_rhotest,10-20,EPOS3_rho5cm,0.713779,1.01391,0.000771436,0.000759135
lambda_rhotest,20-30,EPOS3_rho5cm,0.243885,0.617751,0.00365166,0.00302433
lambda_rhotest,20-30,EPOS3_rho5cm,0.284141,0.642813,0.00150805,0.00211729
lambda_rhotest,20-30,EPOS3_rho5cm,0.328612,0.666976,0.00108062,0.000716403
lambda_rhotest,20-30,EPOS3_rho5cm,0.376802,0.688508,0.000473336,0.00035779
lambda_rhotest,20-30,EPOS3_rho5cm,0.423651,0.707613,0.000301008,0.000151938
lambda_rhotest,20-30,EPOS3_rho5cm,0.471147,0.723984,0.00110402,0.000263416
lambda_rhotest,20-30,EPOS3_rho5cm,0.519114,0.738615,0.000457535,0.000571077
lambda_rhotest,20-30,EPOS3_rho5cm,0.567433,0.752615,0.00130359,0.000459521
lambda_rhotest,20-30,EPOS3_rho5cm,0.616019,0.764846,0.00158806,0.000637486
lambda_rhotest,20-30,EPOS3_rho5cm,0.664816,0.776356,0.00229911,0.00122942
lambda_rhotest,20-30,EPOS3_rho5cm,0.713779,0.787033,0.0036514,0.00156865
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.243885,0.795991,0.00455835,0.00409144
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.284141,0.828284,0.00195782,0.00319854
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.328612,0.859418,0.00160796,0.00234094
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.376802,0.887163,0.00123278,0.00236666
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.423651,0.911781,0.00121457,0.00247796
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.471147,0.932875,0.00163943,0.00252431
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.519114,0.951727,0.00116335,0.00244368
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.567433,0.969767,0.0013864,0.0020661
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.616019,0.985526,0.00117659,0.00142779
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.664816,1.00036,0.000130056,0.000860461
lambda_norm_rhotest,20-30,EPOS3_rho5cm,0.713779,1.01412,0.00156518,0.000572904
lambda_rhotest,30-40,EPOS3_rho5cm,0.243885,0.619163,0.00328349,0.00285423
lambda_rhotest,30-40,EPOS3_rho5cm,0.284141,0.644729,0.00197869,0.0021537
lambda_rhotest,30-40,EPOS3_rho5cm,0.328612,0.669475,0.000641859,0.000631092
lambda_rhotest,30-40,EPOS3_rho5cm,0.376802,0.691363,0.000698647,0.000450417
lambda_rhotest,30-40,EPOS3_rho5cm,0.423651,0.710378,0.000773588,0.000528519
lambda_rhotest,30-40,EPOS3_rho5cm,0.471147,0.727644,0.000264107,0.000766213
lambda_rhotest,30-40,EPOS3_rho5cm,0.519114,0.742618,0.000390373,0.000702165
lambda_rhotest,30-40,EPOS3_rho5cm,0.567433,0.757659,0.00133211,0.00029272
lambda_rhotest,30-40,EPOS3_rho5cm,0.616019,0.769692,0.00148807,0.00157423
lambda_rhotest,30-40,EPOS3_rho5cm,0.664816,0.781878,0.00297561,0.00122818
lambda_rhotest,30-40,EPOS3_rho5cm,0.713779,0.794378,0.0044686,0.00210251
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.243885,0.791786,0.00397627,0.00402155
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.284141,0.82448,0.00243453,0.00338959
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.328612,0.856125,0.00158234,0.00252494
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.376802,0.884115,0.00144182,0.00271492
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.423651,0.908431,0.00156548,0.00279473
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.471147,0.930511,0.00146598,0.0034782
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.519114,0.949661,0.00132552,0.00321555
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.567433,0.968894,0.00158745,0.00217422
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.616019,0.984283,0.000614868,0.00271224
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.664816,0.999866,0.000756666,6.19404e-05
lambda_norm_rhotest,30-40,EPOS3_rho5cm,0.713779,1.01585,0.00223158,0.000860501
lambda_rhotest,40-50,EPOS3_rho5cm,0.243885,0.619939,0.00415779,0.00355746
lambda_rhotest,40-50,EPOS3_rho5cm,0.284141,0.646317,0.000775291,0.00189507
lambda_rhotest,40-50,EPOS3_rho5cm,0.328612,0.671678,0.000400369,0.000836938
lambda_rhotest,40-50,EPOS3_rho5cm,0.376802,0.694741,0.000264658,0.000209685
lambda_rhotest,40-50,EPOS3_rho5cm,0.423651,0.713583,0.00113667,0.00088009
lambda_rhotest,40-50,EPOS3_rho5cm,0.471147,0.730548,0.00110302,0.000492768
lambda_rhotest,40-50,EPOS3_rho5cm,0.519114,0.74654,0.001015,0.000223249
lambda_rhotest,40-50,EPOS3_rho5cm,0.567433,0.759339,0.000906129,0.000317393
lambda_rhotest,40-50,EPOS3_rho5cm,0.616019,0.771905,0.000818968,0.000856352
lambda_rhotest,40-50,EPOS3_rho5cm,0.664816,0.782723,0.0016975,0.00125761
lambda_rhotest,40-50,EPOS3_rho5cm,0.713779,0.79526,0.00201203,0.00184888
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.243885,0.79145,0.00445722,0.0059896
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.284141,0.825126,0.00201777,0.00284829
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.328612,0.857503,0.00154523,0.00152518
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.376802,0.886946,0.0018094,0.00178661
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.423651,0.911001,0.00247808,0.0023612
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.471147,0.932659,0.002435,0.00188554
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.519114,0.953075,0.00192606,0.00148235
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.567433,0.969415,0.0013546,0.00132319
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.616019,0.985458,0.000837439,0.00104706
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.664816,0.999268,0.00042423,8.07513e-05
lambda_norm_rhotest,40-50,EPOS3_rho5cm,0.713779,1.01527,0.000727613,0.000846974
lambda_rhotest,50-60,EPOS3_rho5cm,0.243885,0.622417,0.00493544,0.00322931
lambda_rhotest,50-60,EPOS3_rho5cm,0.284141,0.64978,0.000686036,0.00238956
lambda_rhotest,50-60,EPOS3_rho5cm,0.328612,0.67748,0.000301063,0.00174919
lambda_rhotest,50-60,EPOS3_rho5cm,0.376802,0.699775,0.000811691,0.00187287
lambda_rhotest,50-60,EPOS3_rho5cm,0.423651,0.718759,0.000450585,0.000456961
lambda_rhotest,50-60,EPOS3_rho5cm,0.471147,0.736329,0.000273093,0.000499493
lambda_rhotest,50-60,EPOS3_rho5cm,0.519114,0.750986,0.000638266,0.00160374
lambda_rhotest,50-60,EPOS3_rho5cm,0.567433,0.76509,0.00149129,0.00128131
lambda_rhotest,50-60,EPOS3_rho5cm,0.616019,0.778512,0.000716775,0.00428378
lambda_rhotest,50-60,EPOS3_rho5cm,0.664816,0.787888,0.00104474,0.00536474
lambda_rhotest,50-60,EPOS3_rho5cm,0.713779,0.796791,0.00214409,0.00630244
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.243885,0.79014,0.00916479,0.00402724
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.284141,0.824876,0.00527273,0.00299068
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.328612,0.86004,0.00348016,0.00101285
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.376802,0.888343,0.00404064,0.00112562
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.423651,0.912442,0.00504941,0.000871048
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.471147,0.934748,0.00533032,0.00097228
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.519114,0.953353,0.00433277,0.00109658
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.567433,0.971258,0.005565,0.000867166
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.616019,0.988298,0.00213713,0.0019817
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.664816,1.0002,0.000756882,0.00238544
lambda_norm_rhotest,50-60,EPOS3_rho5cm,0.713779,1.0115,0.00429452,0.00257968
lambda_rhotest,0-10,EPOS3_rho50cm,0.243885,0.599103,0.00333318,0.0029324
lambda_rhotest,0-10,EPOS3_rho50cm,0.284141,0.626894,0.00140877,0.00216465
lambda_rhotest,0-10,EPOS3_rho50cm,0.328612,0.653789,0.000765873,0.000681423
lambda_rhotest,0-10,EPOS3_rho50cm,0.376802,0.677137,0.000568472,0.000467634
lambda_rhotest,0-10,EPOS3_rho50cm,0.423651,0.697253,0.000343383,0.000464367
lambda_rhotest,0-10,EPOS3_rho50cm,0.471147,0.715191,0.000512055,0.00068985
lambda_rhotest,0-10,EPOS3_rho50cm,0.519114,0.73108,0.000311173,0.00135592
lambda_rhotest,0-10,EPOS3_rho50cm,0.567433,0.745066,0.00048615,0.00250094
lambda_rhotest,0-10,EPOS3_rho50cm,0.616019,0.758383,0.000752684,0.0039279
lambda_rhotest,0-10,EPOS3_rho50cm,0.664816,0.77003,0.000825691,0.00593459
lambda_rhotest,0-10,EPOS3_rho50cm,0.713779,0.781109,0.00180574,0.00882446
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.243885,0.778217,0.00739162,0.00372127
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.284141,0.814317,0.00675449,0.00274136
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.328612,0.849252,0.00689988,0.00094845
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.376802,0.879581,0.00703879,0.000812994
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.423651,0.90571,0.00699407,0.000877665
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.471147,0.929012,0.00668165,0.000921403
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.519114,0.949651,0.00592351,0.00109468
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.567433,0.967819,0.00457318,0.000904087
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.616019,0.985116,0.00284895,0.000560901
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.664816,1.00025,0.000380999,0.000652304
lambda_norm_rhotest,0-10,EPOS3_rho50cm,0.713779,1.01464,0.00093694,0.00323226
lambda_rhotest,10-20,EPOS3_rho50cm,0.243885,0.597758,0.0034166,0.00277783
lambda_rhotest,10-20,EPOS3_rho50cm,0.284141,0.625661,0.00130537,0.00207985
lambda_rhotest,10-20,EPOS3_rho50cm,0.328612,0.652602,0.000686371,0.000772311
lambda_rhotest,10-20,EPOS3_rho50cm,0.376802,0.676627,0.000829989,0.000342354
lambda_rhotest,10-20,EPOS3_rho50cm,0.423651,0.697191,0.000527136,0.000299757
lambda_rhotest,10-20,EPOS3_rho50cm,0.471147,0.715512,0.000294089,0.000261741
lambda_rhotest,10-20,EPOS3_rho50cm,0.519114,0.731508,0.000528643,0.00024379
lambda_rhotest,10-20,EPOS3_rho50cm,0.567433,0.745867,0.000618533,0.000143127
lambda_rhotest,10-20,EPOS3_rho50cm,0.616019,0.758692,0.000640685,0.000307739
lambda_rhotest,10-20,EPOS3_rho50cm,0.664816,0.771086,0.000964323,0.000572093
lambda_rhotest,10-20,EPOS3_rho50cm,0.713779,0.781805,0.00161356,0.000933356
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.243885,0.775778,0.00441672,0.00359008
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.284141,0.811991,0.00166728,0.00270697
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.328612,0.846955,0.000909745,0.0011552
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.376802,0.878135,0.00113898,0.000845513
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.423651,0.904823,0.00086063,0.000931842
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.471147,0.9286,0.000707158,0.000984699
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.519114,0.949361,0.000881092,0.001038
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.567433,0.967996,0.000838319,0.000859058
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.616019,0.984639,0.000636035,0.000702114
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.664816,1.00072,0.00018927,9.44082e-05
lambda_norm_rhotest,10-20,EPOS3_rho50cm,0.713779,1.01464,0.000771992,0.000759682
lambda_rhotest,20-30,EPOS3_rho50cm,0.243885,0.597172,0.00353001,0.00292358
lambda_rhotest,20-30,EPOS3_rho50cm,0.284141,0.625477,0.00146738,0.00206019
lambda_rhotest,20-30,EPOS3_rho50cm,0.328612,0.652884,0.00105779,0.000701268
lambda_rhotest,20-30,EPOS3_rho50cm,0.376802,0.67712,0.000465507,0.000351872
lambda_rhotest,20-30,EPOS3_rho50cm,0.423651,0.698359,0.000297071,0.000149951
lambda_rhotest,20-30,EPOS3_rho50cm,0.471147,0.716461,0.00109255,0.000260679
lambda_rhotest,20-30,EPOS3_rho50cm,0.519114,0.732358,0.00045366,0.000566239
lambda_rhotest,20-30,EPOS3_rho50cm,0.567433,0.747329,0.00129444,0.000456293
lambda_rhotest,20-30,EPOS3_rho50cm,0.616019,0.760414,0.00157885,0.000633792
lambda_rhotest,20-30,EPOS3_rho50cm,0.664816,0.772502,0.0022877,0.00122332
lambda_rhotest,20-30,EPOS3_rho50cm,0.713779,0.783686,0.00363587,0.00156198
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.243885,0.773338,0.00442862,0.003975
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.284141,0.809992,0.00191458,0.00312791
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.328612,0.845485,0.0015819,0.00230299
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.376802,0.876871,0.00121847,0.0023392
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.423651,0.904375,0.00120471,0.00245783
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.471147,0.927817,0.00163054,0.00251062
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.519114,0.948404,0.00115929,0.00243515
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.567433,0.967791,0.00138358,0.00206189
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.616019,0.984736,0.00117564,0.00142665
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.664816,1.00039,0.00013006,0.000860489
lambda_norm_rhotest,20-30,EPOS3_rho50cm,0.713779,1.01487,0.00156635,0.000573332
lambda_rhotest,30-40,EPOS3_rho50cm,0.243885,0.598644,0.00317467,0.00275964
lambda_rhotest,30-40,EPOS3_rho50cm,0.284141,0.627573,0.00192603,0.00209639
lambda_rhotest,30-40,EPOS3_rho50cm,0.328612,0.655637,0.000628592,0.000618048
lambda_rhotest,30-40,EPOS3_rho50cm,0.376802,0.680199,0.000687366,0.000443144
lambda_rhotest,30-40,EPOS3_rho50cm,0.423651,0.701375,0.000763784,0.000521821
lambda_rhotest,30-40,EPOS3_rho50cm,0.471147,0.720299,0.000261441,0.000758479
lambda_rhotest,30-40,EPOS3_rho50cm,0.519114,0.736554,0.000387185,0.000696431
lambda_rhotest,30-40,EPOS3_rho50cm,0.567433,0.752568,0.00132316,0.000290753
lambda_rhotest,30-40,EPOS3_rho50cm,0.616019,0.765358,0.00147969,0.00156536
lambda_rhotest,30-40,EPOS3_rho50cm,0.664816,0.778069,0.00296112,0.00122219
lambda_rhotest,30-40,EPOS3_rho50cm,0.713779,0.791011,0.00444965,0.00209359
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.243885,0.76932,0.00386345,0.00390745
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.284141,0.806498,0.00238143,0.00331565
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.328612,0.842564,0.00155728,0.00248494
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.376802,0.874128,0.00142553,0.00268425
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.423651,0.901341,0.00155326,0.00277292
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.471147,0.92566,0.00145833,0.00346007
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.519114,0.946549,0.00132118,0.00320501
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.567433,0.967129,0.00158455,0.00217026
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.616019,0.983566,0.00061442,0.00271026
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.664816,0.999902,0.000756693,6.19426e-05
lambda_norm_rhotest,30-40,EPOS3_rho50cm,0.713779,1.01653,0.00223308,0.000861078
lambda_rhotest,40-50,EPOS3_rho50cm,0.243885,0.599908,0.00402344,0.00344251
lambda_rhotest,40-50,EPOS3_rho50cm,0.284141,0.6295,0.000755118,0.00184576
lambda_rhotest,40-50,EPOS3_rho50cm,0.328612,0.658253,0.000392366,0.00082021
lambda_rhotest,40-50,EPOS3_rho50cm,0.376802,0.683821,0.000260498,0.000206389
lambda_rhotest,40-50,EPOS3_rho50cm,0.423651,0.70479,0.00112266,0.000869246
lambda_rhotest,40-50,EPOS3_rho50cm,0.471147,0.723393,0.00109221,0.000487942
lambda_rhotest,40-50,EPOS3_rho50cm,0.519114,0.740614,0.00100694,0.000221476
lambda_rhotest,40-50,EPOS3_rho50cm,0.567433,0.754342,0.000900166,0.000315305
lambda_rhotest,40-50,EPOS3_rho50cm,0.616019,0.767665,0.00081447,0.000851649
lambda_rhotest,40-50,EPOS3_rho50cm,0.664816,0.779015,0.00168945,0.00125165
lambda_rhotest,40-50,EPOS3_rho50cm,0.713779,0.791965,0.0020037,0.00184122
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.243885,0.769558,0.00433393,0.00582393
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.284141,0.807519,0.00197472,0.00278751
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.328612,0.844404,0.00152162,0.00150188
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.376802,0.877202,0.00178952,0.00176698
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.423651,0.9041,0.00245931,0.00234332
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.471147,0.927964,0.00242275,0.00187605
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.519114,0.950055,0.00191995,0.00147765
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.567433,0.967665,0.00135216,0.0013208
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.616019,0.984757,0.000836844,0.00104632
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.664816,0.999315,0.00042425,8.07551e-05
lambda_norm_rhotest,40-50,EPOS3_rho50cm,0.713779,1.01593,0.000728082,0.00084752
lambda_rhotest,50-60,EPOS3_rho50cm,0.243885,0.602181,0.00477498,0.00312432
lambda_rhotest,50-60,EPOS3_rho50cm,0.284141,0.633053,0.000668376,0.00232805
lambda_rhotest,50-60,EPOS3_rho50cm,0.328612,0.664062,0.0002951,0.00171455
lambda_rhotest,50-60,EPOS3_rho50cm,0.376802,0.689183,0.000799405,0.00184452
lambda_rhotest,50-60,EPOS3_rho50cm,0.423651,0.710333,0.000445303,0.000451604
lambda_rhotest,50-60,EPOS3_rho50cm,0.471147,0.729409,0.000270527,0.000494799
lambda_rhotest,50-60,EPOS3_rho50cm,0.519114,0.745352,0.000633478,0.00159171
lambda_rhotest,50-60,EPOS3_rho50cm,0.567433,0.760338,0.00148203,0.00127335
lambda_rhotest,50-60,EPOS3_rho50cm,0.616019,0.774228,0.00071283,0.00426021
lambda_rhotest,50-60,EPOS3_rho50cm,0.664816,0.784376,0.00104008,0.00534082
lambda_rhotest,50-60,EPOS3_rho50cm,0.713779,0.793583,0.00213546,0.00627707
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.243885,0.768027,0.0089083,0.00391453
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.284141,0.807401,0.00516103,0.00292733
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.328612,0.846951,0.0034272,0.000997435
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.376802,0.87899,0.0039981,0.00111377
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.423651,0.905965,0.00501357,0.000864864
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.471147,0.930294,0.00530492,0.000967648
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.519114,0.950628,0.00432039,0.00109345
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.567433,0.969741,0.00555631,0.000865811
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.616019,0.987457,0.00213532,0.00198002
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.664816,1.0004,0.000757033,0.00238591
lambda_norm_rhotest,50-60,EPOS3_rho50cm,0.713779,1.01214,0.00429724,0.00258132

